Molecular details and free energy barriers of ion de-coordination at elevated salinity and pressure and their consequences for membrane separations

Ion dehydration has been hypothesized to strongly influence separation performance in membrane systems and ion transport in nanoscale channels. However, the molecular details of ion dehydration in membranes are not well understood, in particular under the high pressures and concentrations required for brine treatment. In this study, we define \textit{de-coordination} as the process by which an ion decreases its total coordination number, including both water molecules and counterions. We estimate the de-coordination free energies in bulk solution for a range of different ions at high pressure and salinity relevant to brine treatment using molecular simulation. We also propose alternatives to the coordination number as the size constraint for traversing nanoscale constrictions, such as the maximum cross-sectional area of the complexed ion. We show that high operating pressures do not significantly change cation hydration shell stability nor the shell size, while high ionic concentrations lower the free energy barrier to reduce the cation coordination number. We find that anion de-coordination free energies are largely unaffected by elevated salinity and pressure conditions. Finally, we discuss the implications on ion-ion selectivity in separations membranes (e.g. extracting lithium from salt-lake brines) due to the effects of elevated pressure and salinity on ion de-coordination.

==> tableS1.csv <==
Ion,Concentration,Pressure,Number of umbrellas,Umbrella centers,Force constants,Shell cutoff,Switchng function parameter
Li$^+$,dilute,1 bar,16,"[1.0, 1.3333333333333333, 1.6666666666666665, 2.0, 2.333333333333333, 2.6666666666666665, 3.0, 3.333333333333333, 3.6666666666666665, 4.0, 4.333333333333333, 4.666666666666666, 5.0, 5.333333333333333, 5.666666666666666, 6.0]","[100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100]",2.65,35
Li$^+$,0.2 M,1 bar,16,"[1.0, 1.3333333333333333, 1.6666666666666665, 2.0, 2.333333333333333, 2.6666666666666665, 3.0, 3.333333333333333, 3.6666666666666665, 4.0, 4.333333333333333, 4.666666666666666, 5.0, 5.333333333333333, 5.666666666666666, 6.0]","[100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100]",2.65,35
Li$^+$,0.6 M,1 bar,16,"[1.0, 1.3333333333333333, 1.6666666666666665, 2.0, 2.333333333333333, 2.6666666666666665, 3.0, 3.333333333333333, 3.6666666666666665, 4.0, 4.333333333333333, 4.666666666666666, 5.0, 5.333333333333333, 5.666666666666666, 6.0]","[100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100]",2.65,35
Li$^+$,1.8 M,1 bar,16,"[1.0, 1.3333333333333333, 1.6666666666666665, 2.0, 2.333333333333333, 2.6666666666666665, 3.0, 3.333333333333333, 3.6666666666666665, 4.0, 4.333333333333333, 4.666666666666666, 5.0, 5.333333333333333, 5.666666666666666, 6.0]","[100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100]",2.65,35
Li$^+$,dilute,150 bar,16,"[1.0, 1.3333333333333333, 1.6666666666666665, 2.0, 2.333333333333333, 2.6666666666666665, 3.0, 3.333333333333333, 3.6666666666666665, 4.0, 4.333333333333333, 4.666666666666666, 5.0, 5.333333333333333, 5.666666666666666, 6.0]","[100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100]",2.65,35
Na$^+$,dilute,1 bar,16,"[1.0, 1.5333333333333332, 2.0666666666666664, 2.6, 3.1333333333333333, 3.6666666666666665, 4.2, 4.733333333333333, 5.266666666666667, 5.8, 6.333333333333333, 6.866666666666666, 7.4, 7.933333333333334, 8.466666666666667, 9.0]","[100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100]",3.15,21.5
Na$^+$,0.2 M,1 bar,16,"[1.0, 1.5333333333333332, 2.0666666666666664, 2.6, 3.1333333333333333, 3.6666666666666665, 4.2, 4.733333333333333, 5.266666666666667, 5.8, 6.333333333333333, 6.866666666666666, 7.4, 7.933333333333334, 8.466666666666667, 9.0]","[100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100]",3.15,21.5
Na$^+$,0.6 M,1 bar,16,"[1.0, 1.5333333333333332, 2.0666666666666664, 2.6, 3.1333333333333333, 3.6666666666666665, 4.2, 4.733333333333333, 5.266666666666667, 5.8, 6.333333333333333, 6.866666666666666, 7.4, 7.933333333333334, 8.466666666666667, 9.0]","[100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100]",3.15,21.5
Na$^+$,1.8 M,1 bar,16,"[1.0, 1.5333333333333332, 2.0666666666666664, 2.6, 3.1333333333333333, 3.6666666666666665, 4.2, 4.733333333333333, 5.266666666666667, 5.8, 6.333333333333333, 6.866666666666666, 7.4, 7.933333333333334, 8.466666666666667, 9.0]","[100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100]",3.15,21.5
Na$^+$,dilute,150 bar,16,"[1.0, 1.5333333333333332, 2.0666666666666664, 2.6, 3.1333333333333333, 3.6666666666666665, 4.2, 4.733333333333333, 5.266666666666667, 5.8, 6.333333333333333, 6.866666666666666, 7.4, 7.933333333333334, 8.466666666666667, 9.0]","[100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100]",3.15,21.5
K$^+$,dilute,1 bar,16,"[2.0, 2.533333333333333, 3.0666666666666664, 3.6, 4.133333333333333, 4.666666666666666, 5.2, 5.733333333333333, 6.266666666666667, 6.8, 7.333333333333333, 7.866666666666666, 8.4, 8.933333333333334, 9.466666666666667, 10.0]","[100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100]",3.45,40
K$^+$,0.2 M,1 bar,16,"[2.0, 2.533333333333333, 3.0666666666666664, 3.6, 4.133333333333333, 4.666666666666666, 5.2, 5.733333333333333, 6.266666666666667, 6.8, 7.333333333333333, 7.866666666666666, 8.4, 8.933333333333334, 9.466666666666667, 10.0]","[100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100]",3.45,40
K$^+$,0.6 M,1 bar,16,"[2.0, 2.533333333333333, 3.0666666666666664, 3.6, 4.133333333333333, 4.666666666666666, 5.2, 5.733333333333333, 6.266666666666667, 6.8, 7.333333333333333, 7.866666666666666, 8.4, 8.933333333333334, 9.466666666666667, 10.0]","[100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100]",3.45,40
K$^+$,1.8 M,1 bar,16,"[2.0, 2.533333333333333, 3.0666666666666664, 3.6, 4.133333333333333, 4.666666666666666, 5.2, 5.733333333333333, 6.266666666666667, 6.8, 7.333333333333333, 7.866666666666666, 8.4, 8.933333333333334, 9.466666666666667, 10.0]","[100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100]",3.45,40
K$^+$,dilute,150 bar,16,"[2.0, 2.533333333333333, 3.0666666666666664, 3.6, 4.133333333333333, 4.666666666666666, 5.2, 5.733333333333333, 6.266666666666667, 6.8, 7.333333333333333, 7.866666666666666, 8.4, 8.933333333333334, 9.466666666666667, 10.0]","[100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100]",3.45,40
Rb$^+$,dilute,1 bar,16,"[3.0, 3.533333333333333, 4.066666666666666, 4.6, 5.133333333333333, 5.666666666666666, 6.2, 6.733333333333333, 7.266666666666667, 7.8, 8.333333333333332, 8.866666666666667, 9.4, 9.933333333333334, 10.466666666666667, 11.0]","[100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100]",3.65,60
Rb$^+$,0.2 M,1 bar,16,"[3.0, 3.533333333333333, 4.066666666666666, 4.6, 5.133333333333333, 5.666666666666666, 6.2, 6.733333333333333, 7.266666666666667, 7.8, 8.333333333333332, 8.866666666666667, 9.4, 9.933333333333334, 10.466666666666667, 11.0]","[100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100]",3.65,60
Rb$^+$,0.6 M,1 bar,16,"[3.0, 3.533333333333333, 4.066666666666666, 4.6, 5.133333333333333, 5.666666666666666, 6.2, 6.733333333333333, 7.266666666666667, 7.8, 8.333333333333332, 8.866666666666667, 9.4, 9.933333333333334, 10.466666666666667, 11.0]","[100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100]",3.65,60
Rb$^+$,1.8 M,1 bar,16,"[3.0, 3.533333333333333, 4.066666666666666, 4.6, 5.133333333333333, 5.666666666666666, 6.2, 6.733333333333333, 7.266666666666667, 7.8, 8.333333333333332, 8.866666666666667, 9.4, 9.933333333333334, 10.466666666666667, 11.0]","[100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100]",3.65,60
Rb$^+$,dilute,150 bar,16,"[3.0, 3.533333333333333, 4.066666666666666, 4.6, 5.133333333333333, 5.666666666666666, 6.2, 6.733333333333333, 7.266666666666667, 7.8, 8.333333333333332, 8.866666666666667, 9.4, 9.933333333333334, 10.466666666666667, 11.0]","[100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100]",3.65,60
Mg$^{2+}$,dilute,1 bar,16,"[4.0, 4.214285714285714, 4.428571428571429, 4.642857142857142, 4.857142857142857, 5.071428571428571, 5.285714285714286, 5.5, 5.75, 6.071428571428571, 6.392857142857143, 6.714285714285714, 7.035714285714286, 7.357142857142858, 7.678571428571429, 8.0]","[1000,1000,1000,1000,1000,1000,1000,1000,100,100,100,100,100,100,100,100]",2.85,35
Mg$^{2+}$,0.2 M,1 bar,16,"[4.0, 4.214285714285714, 4.428571428571429, 4.642857142857142, 4.857142857142857, 5.071428571428571, 5.285714285714286, 5.5, 5.75, 6.071428571428571, 6.392857142857143, 6.714285714285714, 7.035714285714286, 7.357142857142858, 7.678571428571429, 8.0]","[1000,1000,1000,1000,1000,1000,1000,1000,100,100,100,100,100,100,100,100]",2.85,35
Mg$^{2+}$,0.55 M,1 bar,24,"[4.0, 4.173913043478261, 4.3478260869565215, 4.521739130434782, 4.695652173913043, 4.869565217391305, 5.043478260869565, 5.217391304347826, 5.391304347826087, 5.565217391304348, 5.739130434782608, 5.913043478260869, 6.086956521739131, 6.260869565217391, 6.434782608695652, 6.608695652173913, 6.782608695652174, 6.956521739130435, 7.130434782608695, 7.304347826086957, 7.478260869565217, 7.6521739130434785, 7.826086956521739, 8.0]","[1000,1000,1000,1000,1000,1000,1000,1000,1000,1000,1000,1000,1000,1000,1000,1000]",2.85,35
Mg$^{2+}$,1.8 M,1 bar,16,"[4.0, 4.214285714285714, 4.428571428571429, 4.642857142857142, 4.857142857142857, 5.071428571428571, 5.285714285714286, 5.5, 5.75, 6.071428571428571, 6.392857142857143, 6.714285714285714, 7.035714285714286, 7.357142857142858, 7.678571428571429, 8.0]","[1000,1000,1000,1000,1000,1000,1000,1000,100,100,100,100,100,100,100,100]",2.85,35
Mg$^{2+}$,dilute,150 bar,16,"[4.0, 4.214285714285714, 4.428571428571429, 4.642857142857142, 4.857142857142857, 5.071428571428571, 5.285714285714286, 5.5, 5.75, 6.071428571428571, 6.392857142857143, 6.714285714285714, 7.035714285714286, 7.357142857142858, 7.678571428571429, 8.0]","[1000,1000,1000,1000,1000,1000,1000,1000,100,100,100,100,100,100,100,100]",2.85,35
Ca$^{2+}$,dilute,1 bar,16,"[4.0, 4.214285714285714, 4.428571428571429, 4.642857142857142, 4.857142857142857, 5.071428571428571, 5.285714285714286, 5.5, 5.75, 6.071428571428571, 6.392857142857143, 6.714285714285714, 7.035714285714286, 7.357142857142858, 7.678571428571429, 8.0]","[1000,1000,1000,1000,1000,1000,1000,1000,100,100,100,100,100,100,100,100]",3.15,35
Ca$^{2+}$,0.2 M,1 bar,16,"[4.0, 4.214285714285714, 4.428571428571429, 4.642857142857142, 4.857142857142857, 5.071428571428571, 5.285714285714286, 5.5, 5.75, 6.071428571428571, 6.392857142857143, 6.714285714285714, 7.035714285714286, 7.357142857142858, 7.678571428571429, 8.0]","[1000,1000,1000,1000,1000,1000,1000,1000,100,100,100,100,100,100,100,100]",3.15,35
Ca$^{2+}$,0.6 M,1 bar,16,"[4.0, 4.214285714285714, 4.428571428571429, 4.642857142857142, 4.857142857142857, 5.071428571428571, 5.285714285714286, 5.5, 5.75, 6.071428571428571, 6.392857142857143, 6.714285714285714, 7.035714285714286, 7.357142857142858, 7.678571428571429, 8.0]","[1000,1000,1000,1000,1000,1000,1000,1000,100,100,100,100,100,100,100,100]",3.15,35
Ca$^{2+}$,1.8 M,1 bar,16,"[4.0, 4.214285714285714, 4.428571428571429, 4.642857142857142, 4.857142857142857, 5.071428571428571, 5.285714285714286, 5.5, 5.75, 6.071428571428571, 6.392857142857143, 6.714285714285714, 7.035714285714286, 7.357142857142858, 7.678571428571429, 8.0]","[1000,1000,1000,1000,1000,1000,1000,1000,100,100,100,100,100,100,100,100]",3.15,35
Ca$^{2+}$,dilute,150 bar,16,"[4.0, 4.214285714285714, 4.428571428571429, 4.642857142857142, 4.857142857142857, 5.071428571428571, 5.285714285714286, 5.5, 5.75, 6.071428571428571, 6.392857142857143, 6.714285714285714, 7.035714285714286, 7.357142857142858, 7.678571428571429, 8.0]","[1000,1000,1000,1000,1000,1000,1000,1000,100,100,100,100,100,100,100,100]",3.15,35
Sr$^{2+}$,dilute,1 bar,20,"[5.0, 5.166666666666667, 5.333333333333333, 5.5, 5.75, 5.916666666666667, 6.083333333333333, 6.25, 6.5, 6.75, 6.916666666666667, 7.083333333333333, 7.25, 7.5, 7.75, 7.916666666666667, 8.083333333333334, 8.25, 8.5, 8.75]","[1000,1000,1000,1000,2000,2000,2000,2000,1000,2000,2000,2000,2000,1000,2000,2000,2000,2000,1000,2000]",3.35,40
Sr$^{2+}$,0.2 M,1 bar,20,"[5.0, 5.166666666666667, 5.333333333333333, 5.5, 5.75, 5.916666666666667, 6.083333333333333, 6.25, 6.5, 6.75, 6.916666666666667, 7.083333333333333, 7.25, 7.5, 7.75, 7.916666666666667, 8.083333333333334, 8.25, 8.5, 8.75]","[1000,1000,1000,1000,2000,2000,2000,2000,1000,2000,2000,2000,2000,1000,2000,2000,2000,2000,1000,2000]",3.35,40
Sr$^{2+}$,0.6 M,1 bar,20,"[5.0, 5.166666666666667, 5.333333333333333, 5.5, 5.75, 5.916666666666667, 6.083333333333333, 6.25, 6.5, 6.75, 6.916666666666667, 7.083333333333333, 7.25, 7.5, 7.75, 7.916666666666667, 8.083333333333334, 8.25, 8.5, 8.75]","[1000,1000,1000,1000,2000,2000,2000,2000,1000,2000,2000,2000,2000,1000,2000,2000,2000,2000,1000,2000]",3.35,40
Sr$^{2+}$,1.8 M,1 bar,23,"[5.0, 5.166666666666667, 5.333333333333333, 5.5, 5.75, 5.916666666666667, 6.083333333333333, 6.25, 6.5, 6.75, 6.916666666666667, 7.083333333333333, 7.25, 7.5, 7.75, 7.916666666666667, 8.083333333333334, 8.25, 8.5, 8.75]","[1000,1000,1000,1000,2000,2000,2000,2000,1000,2000,2000,2000,2000,1000,2000,2000,2000,2000,1000,2000,500,500,500]",3.35,40
Sr$^{2+}$,dilute,150 bar,20,"[5.0, 5.166666666666667, 5.333333333333333, 5.5, 5.75, 5.916666666666667, 6.083333333333333, 6.25, 6.5, 6.75, 6.916666666666667, 7.083333333333333, 7.25, 7.5, 7.75, 7.916666666666667, 8.083333333333334, 8.25, 8.5, 8.75, 5.5, 6.5, 7.5]","[1000,1000,1000,1000,2000,2000,2000,2000,1000,2000,2000,2000,2000,1000,2000,2000,2000,2000,1000,2000]",3.35,40
F$^-$,dilute,1 bar,16,"[1.0, 1.5333333333333332, 2.0666666666666664, 2.6, 3.1333333333333333, 3.6666666666666665, 4.2, 4.733333333333333, 5.266666666666667, 5.8, 6.333333333333333, 6.866666666666666, 7.4, 7.933333333333334, 8.466666666666667, 9.0]","[100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100]",3.35,40
F$^-$,0.2 M,1 bar,16,"[1.0, 1.5333333333333332, 2.0666666666666664, 2.6, 3.1333333333333333, 3.6666666666666665, 4.2, 4.733333333333333, 5.266666666666667, 5.8, 6.333333333333333, 6.866666666666666, 7.4, 7.933333333333334, 8.466666666666667, 9.0]","[100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100]",3.35,40
F$^-$,0.6 M,1 bar,16,"[1.0, 1.5333333333333332, 2.0666666666666664, 2.6, 3.1333333333333333, 3.6666666666666665, 4.2, 4.733333333333333, 5.266666666666667, 5.8, 6.333333333333333, 6.866666666666666, 7.4, 7.933333333333334, 8.466666666666667, 9.0]","[100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100]",3.35,40
F$^-$,1.8 M,1 bar,16,"[1.0, 1.5333333333333332, 2.0666666666666664, 2.6, 3.1333333333333333, 3.6666666666666665, 4.2, 4.733333333333333, 5.266666666666667, 5.8, 6.333333333333333, 6.866666666666666, 7.4, 7.933333333333334, 8.466666666666667, 9.0]","[100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100]",3.35,40
F$^-$,dilute,150 bar,16,"[1.0, 1.5333333333333332, 2.0666666666666664, 2.6, 3.1333333333333333, 3.6666666666666665, 4.2, 4.733333333333333, 5.266666666666667, 5.8, 6.333333333333333, 6.866666666666666, 7.4, 7.933333333333334, 8.466666666666667, 9.0]","[100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100]",3.35,40
Cl$^-$,dilute,1 bar,16,"[3.0, 3.533333333333333, 4.066666666666666, 4.6, 5.133333333333333, 5.666666666666666, 6.2, 6.733333333333333, 7.266666666666667, 7.8, 8.333333333333332, 8.866666666666667, 9.4, 9.933333333333334, 10.466666666666667, 11.0]","[100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100]",3.95,65
Cl$^-$,0.2 M,1 bar,16,"[3.0, 3.533333333333333, 4.066666666666666, 4.6, 5.133333333333333, 5.666666666666666, 6.2, 6.733333333333333, 7.266666666666667, 7.8, 8.333333333333332, 8.866666666666667, 9.4, 9.933333333333334, 10.466666666666667, 11.0]","[100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100]",3.95,65
Cl$^-$,0.6 M,1 bar,16,"[3.0, 3.533333333333333, 4.066666666666666, 4.6, 5.133333333333333, 5.666666666666666, 6.2, 6.733333333333333, 7.266666666666667, 7.8, 8.333333333333332, 8.866666666666667, 9.4, 9.933333333333334, 10.466666666666667, 11.0]","[100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100]",3.95,65
Cl$^-$,1.8 M,1 bar,16,"[3.0, 3.533333333333333, 4.066666666666666, 4.6, 5.133333333333333, 5.666666666666666, 6.2, 6.733333333333333, 7.266666666666667, 7.8, 8.333333333333332, 8.866666666666667, 9.4, 9.933333333333334, 10.466666666666667, 11.0]","[100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100]",3.95,65
Cl$^-$,dilute,150 bar,16,"[3.0, 3.533333333333333, 4.066666666666666, 4.6, 5.133333333333333, 5.666666666666666, 6.2, 6.733333333333333, 7.266666666666667, 7.8, 8.333333333333332, 8.866666666666667, 9.4, 9.933333333333334, 10.466666666666667, 11.0]","[100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100]",3.95,65
Br$^-$,dilute,1 bar,16,"[3.0, 3.533333333333333, 4.066666666666666, 4.6, 5.133333333333333, 5.666666666666666, 6.2, 6.733333333333333, 7.266666666666667, 7.8, 8.333333333333332, 8.866666666666667, 9.4, 9.933333333333334, 10.466666666666667, 11.0]","[100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100]",4.25,75
Br$^-$,0.2 M,1 bar,16,"[3.0, 3.533333333333333, 4.066666666666666, 4.6, 5.133333333333333, 5.666666666666666, 6.2, 6.733333333333333, 7.266666666666667, 7.8, 8.333333333333332, 8.866666666666667, 9.4, 9.933333333333334, 10.466666666666667, 11.0]","[100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100]",4.25,75
Br$^-$,0.6 M,1 bar,16,"[3.0, 3.533333333333333, 4.066666666666666, 4.6, 5.133333333333333, 5.666666666666666, 6.2, 6.733333333333333, 7.266666666666667, 7.8, 8.333333333333332, 8.866666666666667, 9.4, 9.933333333333334, 10.466666666666667, 11.0]","[100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100]",4.25,75
Br$^-$,1.8 M,1 bar,16,"[3.0, 3.533333333333333, 4.066666666666666, 4.6, 5.133333333333333, 5.666666666666666, 6.2, 6.733333333333333, 7.266666666666667, 7.8, 8.333333333333332, 8.866666666666667, 9.4, 9.933333333333334, 10.466666666666667, 11.0]","[100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100]",4.25,75
Br$^-$,dilute,150 bar,16,"[3.0, 3.533333333333333, 4.066666666666666, 4.6, 5.133333333333333, 5.666666666666666, 6.2, 6.733333333333333, 7.266666666666667, 7.8, 8.333333333333332, 8.866666666666667, 9.4, 9.933333333333334, 10.466666666666667, 11.0]","[100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100]",4.25,75

